Circumbinary and circumstellar discs around the eccentric binary IRAS 04158+2805 -- a testbed for binary-disc interaction

IRAS~04158+2805 has long been thought to be a very low mass T-Tauri star (VLMS) surrounded by a nearly edge-on, extremely large disc. Recent observations revealed that this source hosts a binary surrounded by an extended circumbinary disc with a central dust cavity. In this paper, we combine ALMA multi-wavelength observations of continuum and $^{12}$CO line emission, with H$\alpha$ imaging and Keck astrometric measures of the binary to develop a coherent dynamical model of this system. The system features an azimuthal asymmetry detected at the western edge of the cavity in Band~7 observations and a wiggling outflow. Dust emission in ALMA Band 4 from the proximity of the individual stars suggests the presence of marginally resolved circumstellar discs. We estimate the binary orbital parameters from the measured arc of the orbit from Keck and ALMA astrometry. We further constrain these estimates using considerations from binary-disc interaction theory. We finally perform three SPH gas + dust simulations based on the theoretical constraints; we post-process the hydrodynamic output using radiative transfer Monte Carlo methods and directly compare the models with observations. Our results suggest that a highly eccentric $e\sim 0.5\textrm{--}0.7$ equal mass binary, with a semi-major axis of $\sim 55$ au, and small/moderate orbital plane vs. circumbinary disc inclination $\theta\lesssim 30^\circ$ provides a good match with observations. A dust mass of $\sim 1.5\times 10^{-4} {\rm M_\odot}$ best reproduces the flux in Band 7 continuum observations. Synthetic CO line emission maps qualitatively capture both the emission from the central region and the non-Keplerian nature of the gas motion in the binary proximity.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
